SPRK: A Low-Cost Stewart Platform For Motion Study In Surgical Robotics

To simulate body organ motion due to breathing, heart beats, or peristaltic movements, we designed a low-cost, miniaturized SPRK (Stewart Platform Research Kit) to translate and rotate phantom tissue. This platform is 20cm x 20cm x 10cm to fit in the workspace of a da Vinci Research Kit (DVRK) surgical robot and costs $250, two orders of magnitude less than a commercial Stewart platform. The platform has a range of motion of +/- 1.27 cm in translation along x, y, and z directions and has motion modes for sinusoidal motion and breathing-inspired motion. Modular platform mounts were also designed for pattern cutting and debridement experiments. The platform's positional controller has a time-constant of 0.2 seconds and the root-mean-square error is 1.22 mm, 1.07 mm, and 0.20 mm in x, y, and z directions respectively. All the details, CAD models, and control software for the platform is available at github.com/BerkeleyAutomation/sprk.

==> todo.txt <==
Simulator Todos:
    Add fiducials to the state space [Done]
    Test with more fiducials [Done]
    Interface with trajectory planning code [Done - Note below]
        Trajectory slices are missing, some subtrajectories could realistically be joined
        [Done] This was happening because the function was being called with the wrong argument
        
    Fix score function in simulation_policy.py [Done]
    Add gripper rendering in simulation.py
    
    Add scissors to state space [Done]

    Experiment (7) do this multiple times to get std error (money graph over simulations --> key results) establishes why we need a tensioning policy to begin with (comes first)
        No holding [Done]
        Holding with no movement [Done]
        Trained movement
        Only simulation
        Couple different shapes
            shape where all three can be successful, shape where holding helps, help where movement helps most
            Create 20ish shapes [Done]
        Over an average of parametrically defined shapes, we get a certain performance
        20ish shapes
    
    Experimental pipeline: for validating heuristics (comes second)
        Ordering of trajectories make graph -- 
            Frequency vs Reward/Error over time for each of the chosen points
        Sensitivity to point chosen
            Frequency vs Reward/Error over time for each of the chosen points
        Show there are a lot of good points, so we can subsample ( Experiment 9) [Done]
        Sensitivity to ordering (temp2)
            Have another graph for this
        Parallelize points for tensioning [Done]

    Confirm what is ordering choice after policy training.
    take pinning point
    get best permutation for passive grasping for pinning point
    train a policy with permutation and pinning point
    done
    
    Experiment (6) [Done] [maybe revisit] 
    How good of a simulator do we need to translate to real world?
        Noisy simulation -- noise in the update step
        [Done] Change parameters of the simulation
        Transfer to a distribution, measure empirically
            The farther the distribution, expect worse results
            vary sigma (stop working at what sigma?)
        [Done] varied gravity#
        [Done] vary number of points#
            challenge, score function may not transfer since number of shapepts will fluctuate (normalize?)
        
    Experiment [Done, 3 times, weird results]#
        Change fidelity of the simulation
            Reduce number of points modeled
        Simulator only
        Results: reducing fidelity doesn't decrease performance as much as expected.
        Trained policies with different fidelities and evaluated them on the 625 and 2500 particle environments. Did 2 different shapes.
    
Robot todos:
 * Temporal clustering of blobs -- time tracking to maintain correspondence [Done]
 * Interpolation of missing blobs [Done]
    Used movement of closest known blob to infer location
    
    Robot experiments
    Robot experiments with generalization
    
    Evaluation of runs
    Baseline: Open loop performs some percentage
                Just hold, no movement
    3 shapes, each done 5 times
    
    Experiment
        Simple trajectory in simulator, real world
        Keep track of both, calculate error (rms)
    Experiment
        Evaluate error of blob perception
        Move the blobs a known displacement and determine error
    
Bonus:
    Find position to grab through policy
        Needs update in action space or a hierarchical plan
        
    Phase 1:
        Use camera for shape recognition

    TRPO physical rollouts
    
    Simulation fidelity reduction vs performance
        Reduce number of fiducials
        
        Test generalization across shapes with more fiducials
        Add future points/trajectory to simulation

